Pathological Cases for a Class of Reachability-Based Garbage Collectors

Although existing garbage collectors (GCs) perform extremely well on typical programs, there still exist pathological programs for which modern GCs significantly degrade performance. This observation begs the question: might there exist a 'holy grail' GC algorithm, as yet undiscovered, guaranteeing both constant-length pause times and that memory is collected promptly upon becoming unreachable? For decades, researchers have understood that such a GC is not always possible, i.e., some pathological behavior is unavoidable when the program can make heap cycles and operates near the memory limit, regardless of the GC algorithm used. However, this understanding has until now been only informal, lacking a rigorous formal proof. This paper complements that informal understanding with a rigorous proof, showing with mathematical certainty that every GC that can implement a realistic mutator-observer interface has some pathological program that forces it to either introduce a long GC pause into program execution or reject an allocation even though there is available space. Hence, language designers must either accept these pathological scenarios and design heuristic approaches that minimize their impact (e.g., generational collection), or restrict programs and environments to a strict subset of the behaviors allowed by our mutator-observer-style interface (e.g., by enforcing a type system that disallows cycles or overprovisioning memory).

==> data/pressure.limit.stage_0.csv <==
0.00,0.000
0.00,12089.000
0.01,12089.000
0.01,12090.000
0.01,32082.000
0.02,32082.000
0.02,32083.000
0.02,57439.000
0.03,57439.000
0.03,57440.000
0.03,80543.000
0.04,80543.000
0.04,80544.000
0.04,104612.000
0.05,104612.000
0.05,104613.000
0.05,112382.000
0.06,112382.000
0.06,112383.000
0.06,138197.000
0.07,138197.000
0.07,138198.000
0.07,164348.000
0.08,164348.000
0.08,164349.000
0.08,190770.000
0.09,190770.000
0.09,190771.000
0.09,201045.000
0.11,201045.000
0.11,201046.000
0.11,227280.000
0.12,227280.000
0.12,227281.000
0.12,253845.000
0.13,253845.000
0.13,253846.000
0.13,276323.000
0.14,276323.000
0.14,276324.000
0.14,302412.000
0.15,302412.000
0.15,302413.000
0.15,329570.000
0.16,329570.000
0.16,329571.000
0.16,355098.000
0.17,355098.000
0.17,355099.000
0.17,370310.000
0.20,370310.000
0.20,370311.000
0.20,376268.000
0.21,376268.000
0.21,376269.000
0.21,402824.000
0.22,402824.000
0.22,402825.000
0.22,427655.000
0.23,427655.000
0.23,427656.000
0.23,452844.000
0.24,452844.000
0.24,452845.000
0.24,478026.000
0.25,478026.000
0.25,478027.000
0.25,504643.000
0.26,504643.000
0.26,504644.000
0.26,524838.000
0.27,524838.000
0.27,524839.000
0.27,549237.000
0.28,549237.000
0.28,549238.000
0.28,574175.000
0.29,574175.000
0.29,574176.000
0.29,599714.000
0.30,599714.000
0.30,599715.000
0.30,625267.000
0.31,625267.000
0.31,625268.000
0.31,650065.000
0.32,650065.000
0.32,650066.000
0.32,675208.000
0.33,675208.000
0.33,675209.000
0.33,678878.000
0.41,678878.000
0.41,678879.000
0.41,691820.000
0.42,691820.000
0.42,691821.000
0.42,718153.000
0.43,718153.000
0.43,718154.000
0.43,744503.000
0.44,744503.000
0.44,744504.000
0.44,770211.000
0.45,770211.000
0.45,770212.000
0.45,795038.000
0.46,795038.000
0.46,795039.000
0.46,819708.000
0.47,819708.000
0.47,819709.000
0.47,844043.000
0.48,844043.000
0.48,844044.000
0.48,868537.000
0.49,868537.000
0.49,868538.000
0.49,893911.000
0.50,893911.000
0.50,893912.000
0.50,918555.000
0.51,918555.000
0.51,918556.000
0.51,943225.000
0.52,943225.000
0.52,943226.000
0.52,968300.000
0.53,968300.000
0.53,968301.000
0.53,992744.000
0.54,992744.000
0.54,992745.000
0.54,1001000.000


==> data/pressure.limit.stage_1.csv <==
0.54,992745.000
0.54,1001000.000
0.66,1001000.000
0.66,1000000.000
0.66,1001000.000
0.76,1001000.000
0.76,1000000.000
0.76,1001000.000
0.87,1001000.000
0.87,1000000.000
0.87,1001000.000
0.98,1001000.000
0.98,1000000.000
0.98,1001000.000
1.06,1001000.000
1.06,1000000.000
1.06,1001000.000
1.13,1001000.000
1.13,1000000.000
1.13,1001000.000
1.20,1001000.000
1.20,1000000.000
1.20,1001000.000
1.26,1001000.000
1.26,1000000.000
1.26,1000090.000
1.27,1000090.000
1.27,1000091.000
1.27,1001000.000
1.33,1001000.000
1.33,1000000.000
1.33,1001000.000
1.40,1001000.000
1.40,1000000.000
1.40,1001000.000
1.47,1001000.000
1.47,1000000.000
1.47,1001000.000
1.54,1001000.000
1.54,1000000.000
1.54,1001000.000
1.61,1001000.000
1.61,1000000.000
1.61,1001000.000
1.68,1001000.000
1.68,1000000.000
1.68,1001000.000
1.75,1001000.000
1.75,1000000.000
1.75,1001000.000
1.82,1001000.000
1.82,1000000.000
1.82,1001000.000
1.89,1001000.000
1.89,1000000.000
1.89,1001000.000
1.96,1001000.000
1.96,1000000.000
1.96,1001000.000
2.02,1001000.000
2.02,1000000.000
2.02,1001000.000
2.10,1001000.000
2.10,1000000.000
2.10,1001000.000
2.17,1001000.000
2.17,1000000.000
2.17,1001000.000
2.24,1001000.000
2.24,1000000.000
2.24,1001000.000
2.31,1001000.000
2.31,1000000.000
2.31,1001000.000
2.38,1001000.000
2.38,1000000.000
2.38,1001000.000
2.45,1001000.000
2.45,1000000.000
2.45,1001000.000
2.52,1001000.000
2.52,1000000.000
2.52,1001000.000
2.59,1001000.000
2.59,1000000.000
2.59,1001000.000
2.67,1001000.000
2.67,1000000.000
2.67,1001000.000
2.74,1001000.000
2.74,1000000.000
2.74,1001000.000
2.81,1001000.000
2.81,1000000.000
2.81,1001000.000
2.88,1001000.000
2.88,1000000.000
2.88,1001000.000
2.95,1001000.000
2.95,1000000.000
2.95,1001000.000
3.02,1001000.000
3.02,1000000.000
3.02,1001000.000
3.09,1001000.000
3.09,1000000.000
3.09,1001000.000
3.16,1001000.000
3.16,1000000.000
3.16,1001000.000
3.23,1001000.000
3.23,1000000.000
3.23,1001000.000
3.30,1001000.000
3.30,1000000.000
3.30,1001000.000
3.37,1001000.000
3.37,1000000.000
3.37,1001000.000
3.44,1001000.000
3.44,1000000.000
3.44,1001000.000
3.51,1001000.000
3.51,1000000.000
3.51,1001000.000
3.58,1001000.000
3.58,1000000.000
3.58,1001000.000
3.65,1001000.000
3.65,1000000.000
3.65,1001000.000
3.72,1001000.000
3.72,1000000.000
3.72,1001000.000
3.79,1001000.000
3.79,1000000.000
3.79,1001000.000
3.86,1001000.000
3.86,1000000.000
3.86,1001000.000
3.93,1001000.000
3.93,1000000.000
3.93,1001000.000
4.00,1001000.000
4.00,1000000.000
4.00,1001000.000
4.07,1001000.000
4.07,1000000.000
4.07,1001000.000
4.14,1001000.000
4.14,1000000.000
4.14,1001000.000
4.21,1001000.000
4.21,1000000.000
4.21,1001000.000
4.28,1001000.000
4.28,1000000.000
4.28,1001000.000
4.35,1001000.000
4.35,1000000.000
4.35,1001000.000
4.42,1001000.000
4.42,1000000.000
4.42,1001000.000
4.49,1001000.000
4.49,1000000.000
4.49,1001000.000
4.56,1001000.000
4.56,1000000.000
4.56,1001000.000
4.63,1001000.000
4.63,1000000.000
4.63,1001000.000
4.70,1001000.000
4.70,1000000.000
4.70,1000997.000
4.71,1000997.000
4.71,1000998.000
4.71,1001000.000
4.78,1001000.000
4.78,1000000.000
4.78,1001000.000
4.85,1001000.000
4.85,1000000.000
4.85,1001000.000
4.92,1001000.000
4.92,1000000.000
4.92,1001000.000
4.99,1001000.000
4.99,1000000.000
4.99,1001000.000
5.05,1001000.000
5.05,1000000.000
5.05,1000502.000
5.06,1000502.000
5.06,1000503.000
5.06,1001000.000
5.13,1001000.000
5.13,1000000.000
5.13,1001000.000
5.20,1001000.000
5.20,1000000.000
5.20,1001000.000
5.27,1001000.000
5.27,1000000.000
5.27,1001000.000
5.34,1001000.000
5.34,1000000.000
5.34,1001000.000
5.41,1001000.000
5.41,1000000.000
5.41,1001000.000
5.48,1001000.000
5.48,1000000.000
5.48,1001000.000
5.55,1001000.000
5.55,1000000.000
5.55,1001000.000
5.62,1001000.000
5.62,1000000.000
5.62,1001000.000
5.69,1001000.000
5.69,1000000.000
5.69,1001000.000
5.76,1001000.000
5.76,1000000.000
5.76,1001000.000
5.83,1001000.000
5.83,1000000.000
5.83,1001000.000
5.90,1001000.000
5.90,1000000.000
5.90,1001000.000
5.97,1001000.000
5.97,1000000.000
5.97,1001000.000
6.04,1001000.000
6.04,1000000.000
6.04,1001000.000
6.11,1001000.000
6.11,1000000.000
6.11,1001000.000
6.18,1001000.000
6.18,1000000.000
6.18,1001000.000
6.25,1001000.000
6.25,1000000.000
6.25,1001000.000
6.32,1001000.000
6.32,1000000.000
6.32,1001000.000
6.39,1001000.000
6.39,1000000.000
6.39,1001000.000
6.46,1001000.000
6.46,1000000.000
6.46,1001000.000
6.53,1001000.000
6.53,1000000.000
6.53,1001000.000
6.60,1001000.000
6.60,1000000.000
6.60,1001000.000
6.67,1001000.000
6.67,1000000.000
6.67,1001000.000
6.74,1001000.000
6.74,1000000.000
6.74,1001000.000
6.81,1001000.000
6.81,1000000.000
6.81,1001000.000
6.88,1001000.000
6.88,1000000.000
6.88,1001000.000
6.95,1001000.000
6.95,1000000.000
6.95,1001000.000
7.02,1001000.000
7.02,1000000.000
7.02,1000735.000
7.03,1000735.000
7.03,1000736.000
7.03,1001000.000
7.10,1001000.000
7.10,1000000.000
7.10,1001000.000
7.17,1001000.000
7.17,1000000.000
7.17,1001000.000
7.24,1001000.000
7.24,1000000.000
7.24,1001000.000
7.31,1001000.000
7.31,1000000.000
7.31,1001000.000
7.38,1001000.000
7.38,1000000.000
7.38,1001000.000
7.45,1001000.000
7.45,1000000.000
7.45,1001000.000
7.52,1001000.000
7.52,1000000.000
7.52,1001000.000
7.59,1001000.000
7.59,1000000.000
7.59,1001000.000
7.66,1001000.000
7.66,1000000.000
7.66,1001000.000
7.73,1001000.000
7.73,1000000.000
7.73,1001000.000
7.80,1001000.000
7.80,1000000.000
7.80,1001000.000
7.87,1001000.000
7.87,1000000.000
7.87,1001000.000
7.94,1001000.000
7.94,1000000.000
7.94,1001000.000
8.01,1001000.000
8.01,1000000.000
8.01,1001000.000
8.08,1001000.000
8.08,1000000.000
8.08,1000521.000
8.09,1000521.000
8.09,1000522.000
8.09,1001000.000
8.15,1001000.000
8.15,1000000.000
8.15,1000183.000
8.16,1000183.000
8.16,1000184.000
8.16,1001000.000
8.23,1001000.000
8.23,1000000.000
8.23,1001000.000
8.30,1001000.000
8.30,1000000.000
8.30,1001000.000
8.37,1001000.000
8.37,1000000.000
8.37,1001000.000
8.44,1001000.000
8.44,1000000.000
8.44,1001000.000
8.51,1001000.000
8.51,1000000.000
8.51,1001000.000
8.59,1001000.000
8.59,1000000.000
8.59,1001000.000
8.66,1001000.000
8.66,1000000.000
8.66,1001000.000
8.73,1001000.000
8.73,1000000.000
8.73,1001000.000
8.80,1001000.000
8.80,1000000.000
8.80,1001000.000
8.87,1001000.000
8.87,1000000.000
8.87,1001000.000
8.94,1001000.000
8.94,1000000.000
8.94,1001000.000
9.01,1001000.000
9.01,1000000.000
9.01,1001000.000
9.08,1001000.000
9.08,1000000.000
9.08,1001000.000
9.15,1001000.000
9.15,1000000.000
9.15,1001000.000
9.22,1001000.000
9.22,1000000.000
9.22,1001000.000
9.29,1001000.000
9.29,1000000.000
9.29,1001000.000
9.36,1001000.000
9.36,1000000.000
9.36,1001000.000
9.43,1001000.000
9.43,1000000.000
9.43,1001000.000
9.50,1001000.000
9.50,1000000.000
9.50,1001000.000
9.57,1001000.000
9.57,1000000.000
9.57,1001000.000
9.64,1001000.000
9.64,1000000.000
9.64,1001000.000
9.71,1001000.000
9.71,1000000.000
9.71,1001000.000
9.78,1001000.000
9.78,1000000.000
9.78,1001000.000
9.85,1001000.000
9.85,1000000.000
9.85,1001000.000
9.92,1001000.000
9.92,1000000.000
9.92,1001000.000
9.99,1001000.000
9.99,1000000.000
9.99,1001000.000
10.07,1001000.000
10.07,1000000.000
10.07,1001000.000
10.14,1001000.000
10.14,1000000.000
10.14,1001000.000
10.21,1001000.000
10.21,1000000.000
10.21,1001000.000
10.28,1001000.000
10.28,1000000.000
10.28,1001000.000
10.35,1001000.000
10.35,1000000.000
10.35,1001000.000
10.42,1001000.000
10.42,1000000.000
10.42,1001000.000
10.49,1001000.000
10.49,1000000.000
10.49,1001000.000
10.56,1001000.000
10.56,1000000.000
10.56,1001000.000
10.63,1001000.000
10.63,1000000.000
10.63,1001000.000
10.70,1001000.000
10.70,1000000.000
10.70,1001000.000
10.77,1001000.000
10.77,1000000.000
10.77,1001000.000
10.84,1001000.000
10.84,1000000.000
10.84,1001000.000
10.91,1001000.000
10.91,1000000.000
10.91,1001000.000
10.98,1001000.000
10.98,1000000.000
10.98,1001000.000
11.04,1001000.000
11.04,1000000.000
11.04,1001000.000
11.11,1001000.000
11.11,1000000.000
11.11,1001000.000
11.18,1001000.000
11.18,1000000.000
11.18,1001000.000
11.25,1001000.000
11.25,1000000.000
11.25,1001000.000
11.32,1001000.000
11.32,1000000.000
11.32,1001000.000
11.39,1001000.000
11.39,1000000.000
11.39,1001000.000
11.46,1001000.000
11.46,1000000.000
11.46,1001000.000
11.53,1001000.000
11.53,1000000.000
11.53,1001000.000
11.60,1001000.000
11.60,1000000.000
11.60,1001000.000
11.67,1001000.000
11.67,1000000.000
11.67,1001000.000
11.74,1001000.000
11.74,1000000.000
11.74,1001000.000
11.80,1001000.000
11.80,1000000.000
11.80,1001000.000
11.87,1001000.000
11.87,1000000.000
11.87,1001000.000
11.94,1001000.000
11.94,1000000.000
11.94,1001000.000
12.01,1001000.000
12.01,1000000.000
12.01,1001000.000
12.08,1001000.000
12.08,1000000.000
12.08,1001000.000
12.15,1001000.000
12.15,1000000.000
12.15,1001000.000
12.22,1001000.000
12.22,1000000.000
12.22,1001000.000
12.29,1001000.000
12.29,1000000.000
12.29,1001000.000
12.36,1001000.000
12.36,1000000.000
12.36,1001000.000
12.42,1001000.000
12.42,1000000.000
12.42,1001000.000
12.49,1001000.000
12.49,1000000.000
12.49,1001000.000
12.56,1001000.000
12.56,1000000.000
12.56,1001000.000
12.63,1001000.000
12.63,1000000.000
12.63,1001000.000
12.70,1001000.000
12.70,1000000.000
12.70,1001000.000
12.77,1001000.000
12.77,1000000.000
12.77,1001000.000
12.84,1001000.000
12.84,1000000.000
12.84,1001000.000
12.91,1001000.000
12.91,1000000.000
12.91,1001000.000
12.98,1001000.000
12.98,1000000.000
12.98,1001000.000
13.05,1001000.000
13.05,1000000.000
13.05,1001000.000
13.12,1001000.000
13.12,1000000.000
13.12,1001000.000
13.19,1001000.000
13.19,1000000.000
13.19,1001000.000
13.26,1001000.000
13.26,1000000.000
13.26,1001000.000
13.33,1001000.000
13.33,1000000.000
13.33,1001000.000
13.40,1001000.000
13.40,1000000.000
13.40,1001000.000
13.47,1001000.000
13.47,1000000.000
13.47,1001000.000
13.53,1001000.000
13.53,1000000.000
13.53,1001000.000
13.60,1001000.000
13.60,1000000.000
13.60,1001000.000
13.67,1001000.000
13.67,1000000.000
13.67,1001000.000
13.74,1001000.000
13.74,1000000.000
13.74,1001000.000
13.81,1001000.000
13.81,1000000.000
13.81,1001000.000
13.88,1001000.000
13.88,1000000.000
13.88,1001000.000
13.95,1001000.000
13.95,1000000.000
13.95,1001000.000
14.02,1001000.000
14.02,1000000.000
14.02,1001000.000
14.09,1001000.000
14.09,1000000.000
14.09,1001000.000
14.16,1001000.000
14.16,1000000.000
14.16,1001000.000
14.23,1001000.000
14.23,1000000.000
14.23,1001000.000
14.30,1001000.000
14.30,1000000.000
14.30,1001000.000
14.37,1001000.000
14.37,1000000.000
14.37,1001000.000
14.44,1001000.000
14.44,1000000.000
14.44,1001000.000
14.51,1001000.000
14.51,1000000.000
14.51,1001000.000
14.58,1001000.000
14.58,1000000.000
14.58,1001000.000
14.65,1001000.000
14.65,1000000.000
14.65,1001000.000
14.72,1001000.000
14.72,1000000.000
14.72,1001000.000
14.79,1001000.000
14.79,1000000.000
14.79,1001000.000
14.86,1001000.000
14.86,1000000.000
14.86,1001000.000
14.93,1001000.000
14.93,1000000.000
14.93,1000919.000
14.94,1000919.000
14.94,1000920.000
14.94,1001000.000
15.00,1001000.000
15.00,1000000.000
15.00,1001000.000
15.07,1001000.000
15.07,1000000.000
15.07,1001000.000
15.14,1001000.000
15.14,1000000.000
15.14,1001000.000
15.21,1001000.000
15.21,1000000.000
15.21,1001000.000
15.28,1001000.000
15.28,1000000.000
15.28,1001000.000
15.35,1001000.000
15.35,1000000.000
15.35,1001000.000
15.42,1001000.000
15.42,1000000.000
15.42,1001000.000
15.49,1001000.000
15.49,1000000.000
15.49,1001000.000
15.56,1001000.000
15.56,1000000.000
15.56,1001000.000
15.63,1001000.000
15.63,1000000.000
15.63,1001000.000
15.70,1001000.000
15.70,1000000.000
15.70,1001000.000
15.76,1001000.000
15.76,1000000.000
15.76,1001000.000
15.83,1001000.000
15.83,1000000.000
15.83,1001000.000
15.90,1001000.000
15.90,1000000.000
15.90,1001000.000
15.97,1001000.000
15.97,1000000.000
15.97,1001000.000
16.04,1001000.000
16.04,1000000.000
16.04,1001000.000
16.11,1001000.000
16.11,1000000.000
16.11,1001000.000
16.18,1001000.000
16.18,1000000.000
16.18,1001000.000
16.25,1001000.000
16.25,1000000.000
16.25,1001000.000
16.32,1001000.000
16.32,1000000.000
16.32,1001000.000
16.39,1001000.000
16.39,1000000.000
16.39,1001000.000
16.46,1001000.000
16.46,1000000.000
16.46,1001000.000
16.53,1001000.000
16.53,1000000.000
16.53,1001000.000
16.60,1001000.000
16.60,1000000.000
16.60,1001000.000
16.67,1001000.000
16.67,1000000.000
16.67,1001000.000
16.74,1001000.000
16.74,1000000.000
16.74,1001000.000
16.81,1001000.000
16.81,1000000.000
16.81,1001000.000
16.88,1001000.000
16.88,1000000.000
16.88,1001000.000
16.95,1001000.000
16.95,1000000.000
16.95,1001000.000
17.02,1001000.000
17.02,1000000.000
17.02,1001000.000
17.09,1001000.000
17.09,1000000.000
17.09,1001000.000
17.16,1001000.000
17.16,1000000.000
17.16,1001000.000
17.23,1001000.000
17.23,1000000.000
17.23,1001000.000
17.30,1001000.000
17.30,1000000.000
17.30,1001000.000
17.36,1001000.000
17.36,1000000.000
17.36,1001000.000
17.43,1001000.000
17.43,1000000.000
17.43,1001000.000
17.50,1001000.000
17.50,1000000.000
17.50,1001000.000
17.57,1001000.000
17.57,1000000.000
17.57,1001000.000
17.64,1001000.000
17.64,1000000.000
17.64,1001000.000
17.71,1001000.000
17.71,1000000.000
17.71,1001000.000
17.78,1001000.000
17.78,1000000.000
17.78,1001000.000
17.85,1001000.000
17.85,1000000.000
17.85,1001000.000
17.92,1001000.000
17.92,1000000.000
17.92,1001000.000
17.99,1001000.000
17.99,1000000.000
17.99,1001000.000
18.06,1001000.000
18.06,1000000.000
18.06,1001000.000
18.13,1001000.000
18.13,1000000.000
18.13,1001000.000
18.20,1001000.000
18.20,1000000.000
18.20,1001000.000
18.27,1001000.000
18.27,1000000.000
18.27,1001000.000
18.34,1001000.000
18.34,1000000.000
18.34,1001000.000
18.41,1001000.000
18.41,1000000.000
18.41,1001000.000
18.48,1001000.000
18.48,1000000.000
18.48,1001000.000
18.54,1001000.000
18.54,1000000.000
18.54,1001000.000
18.61,1001000.000
18.61,1000000.000
18.61,1001000.000
18.68,1001000.000
18.68,1000000.000
18.68,1001000.000
18.75,1001000.000
18.75,1000000.000
18.75,1001000.000
18.82,1001000.000
18.82,1000000.000
18.82,1001000.000
18.89,1001000.000
18.89,1000000.000
18.89,1001000.000
18.96,1001000.000
18.96,1000000.000
18.96,1001000.000
19.03,1001000.000
19.03,1000000.000
19.03,1001000.000
19.10,1001000.000
19.10,1000000.000
19.10,1001000.000
19.17,1001000.000
19.17,1000000.000
19.17,1001000.000
19.24,1001000.000
19.24,1000000.000
19.24,1001000.000
19.31,1001000.000
19.31,1000000.000
19.31,1001000.000
19.38,1001000.000
19.38,1000000.000
19.38,1001000.000
19.45,1001000.000
19.45,1000000.000
19.45,1001000.000
19.52,1001000.000
19.52,1000000.000
19.52,1001000.000
19.59,1001000.000
19.59,1000000.000
19.59,1001000.000
19.66,1001000.000
19.66,1000000.000
19.66,1001000.000
19.73,1001000.000
19.73,1000000.000
19.73,1001000.000
19.80,1001000.000
19.80,1000000.000
19.80,1001000.000
19.87,1001000.000
19.87,1000000.000
19.87,1001000.000
19.94,1001000.000
19.94,1000000.000
19.94,1001000.000
20.01,1001000.000
20.01,1000000.000
20.01,1001000.000
20.08,1001000.000
20.08,1000000.000
20.08,1001000.000
20.15,1001000.000
20.15,1000000.000
20.15,1001000.000
20.22,1001000.000
20.22,1000000.000
20.22,1001000.000
20.29,1001000.000
20.29,1000000.000
20.29,1001000.000
20.36,1001000.000
20.36,1000000.000
20.36,1001000.000
20.43,1001000.000
20.43,1000000.000
20.43,1001000.000
20.49,1001000.000
20.49,1000000.000
20.49,1001000.000
20.56,1001000.000
20.56,1000000.000
20.56,1001000.000
20.63,1001000.000
20.63,1000000.000
20.63,1001000.000
20.70,1001000.000
20.70,1000000.000
20.70,1001000.000
20.77,1001000.000
20.77,1000000.000
20.77,1001000.000
20.84,1001000.000
20.84,1000000.000
20.84,1001000.000
20.91,1001000.000
20.91,1000000.000
20.91,1001000.000
20.98,1001000.000
20.98,1000000.000
20.98,1001000.000
21.05,1001000.000
21.05,1000000.000
21.05,1001000.000
21.12,1001000.000
21.12,1000000.000
21.12,1001000.000
21.19,1001000.000
21.19,1000000.000
21.19,1001000.000
21.26,1001000.000
21.26,1000000.000
21.26,1001000.000
21.33,1001000.000
21.33,1000000.000
21.33,1001000.000
21.40,1001000.000
21.40,1000000.000
21.40,1001000.000
21.47,1001000.000
21.47,1000000.000
21.47,1001000.000
21.54,1001000.000
21.54,1000000.000
21.54,1001000.000
21.61,1001000.000
21.61,1000000.000
21.61,1001000.000
21.68,1001000.000
21.68,1000000.000
21.68,1001000.000
21.75,1001000.000
21.75,1000000.000
21.75,1001000.000
21.82,1001000.000
21.82,1000000.000
21.82,1001000.000
21.89,1001000.000
21.89,1000000.000
21.89,1001000.000
21.95,1001000.000
21.95,1000000.000
21.95,1001000.000
22.02,1001000.000
22.02,1000000.000
22.02,1001000.000
22.09,1001000.000
22.09,1000000.000
22.09,1001000.000
22.16,1001000.000
22.16,1000000.000
22.16,1001000.000
22.23,1001000.000
22.23,1000000.000
22.23,1001000.000
22.30,1001000.000
22.30,1000000.000
22.30,1001000.000
22.37,1001000.000
22.37,1000000.000
22.37,1001000.000
22.44,1001000.000
22.44,1000000.000
22.44,1001000.000
22.50,1001000.000
22.50,1000000.000
22.50,1000098.000
22.51,1000098.000
22.51,1000099.000
22.51,1001000.000
22.57,1001000.000
22.57,1000000.000
22.57,1001000.000
22.64,1001000.000
22.64,1000000.000
22.64,1000891.000
22.65,1000891.000
22.65,1000892.000
22.65,1001000.000
22.71,1001000.000
22.71,1000000.000
22.71,1000882.000
22.72,1000882.000
22.72,1000883.000
22.72,1001000.000
22.79,1001000.000
22.79,1000000.000
22.79,1001000.000
22.85,1001000.000
22.85,1000000.000
22.85,1001000.000
22.92,1001000.000
22.92,1000000.000
22.92,1001000.000
23.00,1001000.000
23.00,1000000.000
23.00,1001000.000
23.06,1001000.000
23.06,1000000.000
23.06,1001000.000
23.13,1001000.000
23.13,1000000.000
23.13,1001000.000
23.20,1001000.000
23.20,1000000.000
23.20,1001000.000
23.27,1001000.000
23.27,1000000.000
23.27,1001000.000
23.34,1001000.000
23.34,1000000.000
23.34,1001000.000
23.41,1001000.000
23.41,1000000.000
23.41,1001000.000
23.48,1001000.000
23.48,1000000.000
23.48,1001000.000
23.55,1001000.000
23.55,1000000.000
23.55,1001000.000
23.62,1001000.000
23.62,1000000.000
23.62,1001000.000
23.69,1001000.000
23.69,1000000.000
23.69,1001000.000
23.76,1001000.000
23.76,1000000.000
23.76,1001000.000
23.83,1001000.000
23.83,1000000.000
23.83,1001000.000
23.89,1001000.000
23.89,1000000.000
23.89,1001000.000
23.96,1001000.000
23.96,1000000.000
23.96,1001000.000
24.03,1001000.000
24.03,1000000.000
24.03,1001000.000
24.10,1001000.000
24.10,1000000.000
24.10,1001000.000
24.17,1001000.000
24.17,1000000.000
24.17,1001000.000
24.24,1001000.000
24.24,1000000.000
24.24,1001000.000
24.31,1001000.000
24.31,1000000.000
24.31,1001000.000
24.38,1001000.000
24.38,1000000.000
24.38,1001000.000
24.45,1001000.000
24.45,1000000.000
24.45,1001000.000
24.51,1001000.000
24.51,1000000.000
24.51,1000060.000
24.52,1000060.000
24.52,1000061.000
24.52,1001000.000
24.58,1001000.000
24.58,1000000.000
24.58,1001000.000
24.65,1001000.000
24.65,1000000.000
24.65,1001000.000
24.72,1001000.000
24.72,1000000.000
24.72,1001000.000
24.79,1001000.000
24.79,1000000.000
24.79,1001000.000
24.86,1001000.000
24.86,1000000.000
24.86,1001000.000
24.93,1001000.000
24.93,1000000.000
24.93,1001000.000
25.00,1001000.000
25.00,1000000.000
25.00,1001000.000
25.07,1001000.000
25.07,1000000.000
25.07,1001000.000
25.14,1001000.000
25.14,1000000.000
25.14,1001000.000
25.21,1001000.000
25.21,1000000.000
25.21,1001000.000
25.28,1001000.000
25.28,1000000.000
25.28,1001000.000
25.35,1001000.000
25.35,1000000.000
25.35,1001000.000
25.42,1001000.000
25.42,1000000.000
25.42,1001000.000
25.49,1001000.000
25.49,1000000.000
25.49,1001000.000
25.56,1001000.000
25.56,1000000.000
25.56,1001000.000
25.63,1001000.000
25.63,1000000.000
25.63,1001000.000
25.70,1001000.000
25.70,1000000.000
25.70,1001000.000
25.77,1001000.000
25.77,1000000.000
25.77,1001000.000
25.84,1001000.000
25.84,1000000.000
25.84,1001000.000
25.91,1001000.000
25.91,1000000.000
25.91,1001000.000
25.98,1001000.000
25.98,1000000.000
25.98,1001000.000
26.05,1001000.000
26.05,1000000.000
26.05,1001000.000
26.12,1001000.000
26.12,1000000.000
26.12,1001000.000
26.19,1001000.000
26.19,1000000.000
26.19,1001000.000
26.26,1001000.000
26.26,1000000.000
26.26,1001000.000
26.33,1001000.000
26.33,1000000.000
26.33,1001000.000
26.40,1001000.000
26.40,1000000.000
26.40,1001000.000
26.47,1001000.000
26.47,1000000.000
26.47,1001000.000
26.54,1001000.000
26.54,1000000.000
26.54,1001000.000
26.61,1001000.000
26.61,1000000.000
26.61,1001000.000
26.68,1001000.000
26.68,1000000.000
26.68,1001000.000
26.75,1001000.000
26.75,1000000.000
26.75,1001000.000
26.82,1001000.000
26.82,1000000.000
26.82,1001000.000
26.89,1001000.000
26.89,1000000.000
26.89,1001000.000
26.96,1001000.000
26.96,1000000.000
26.96,1001000.000
27.03,1001000.000
27.03,1000000.000
27.03,1001000.000
27.10,1001000.000
27.10,1000000.000
27.10,1001000.000
27.17,1001000.000
27.17,1000000.000
27.17,1001000.000
27.24,1001000.000
27.24,1000000.000
27.24,1001000.000
27.31,1001000.000
27.31,1000000.000
27.31,1001000.000
27.38,1001000.000
27.38,1000000.000
27.38,1001000.000
27.45,1001000.000
27.45,1000000.000
27.45,1001000.000
27.52,1001000.000
27.52,1000000.000
27.52,1001000.000
27.59,1001000.000
27.59,1000000.000
27.59,1001000.000
27.66,1001000.000
27.66,1000000.000
27.66,1001000.000
27.73,1001000.000
27.73,1000000.000
27.73,1001000.000
27.80,1001000.000
27.80,1000000.000
27.80,1001000.000
27.87,1001000.000
27.87,1000000.000
27.87,1001000.000
27.94,1001000.000
27.94,1000000.000
27.94,1001000.000
28.01,1001000.000
28.01,1000000.000
28.01,1001000.000
28.08,1001000.000
28.08,1000000.000
28.08,1001000.000
28.15,1001000.000
28.15,1000000.000
28.15,1001000.000
28.22,1001000.000
28.22,1000000.000
28.22,1001000.000
28.29,1001000.000
28.29,1000000.000
28.29,1001000.000
28.36,1001000.000
28.36,1000000.000
28.36,1001000.000
28.43,1001000.000
28.43,1000000.000
28.43,1001000.000
28.50,1001000.000
28.50,1000000.000
28.50,1001000.000
28.57,1001000.000
28.57,1000000.000
28.57,1001000.000
28.64,1001000.000
28.64,1000000.000
28.64,1001000.000
28.71,1001000.000
28.71,1000000.000
28.71,1001000.000
28.78,1001000.000
28.78,1000000.000
28.78,1001000.000
28.84,1001000.000
28.84,1000000.000
28.84,1000611.000
28.85,1000611.000
28.85,1000612.000
28.85,1001000.000
28.91,1001000.000
28.91,1000000.000
28.91,1001000.000
28.98,1001000.000
28.98,1000000.000
28.98,1001000.000
29.05,1001000.000
29.05,1000000.000
29.05,1001000.000
29.12,1001000.000
29.12,1000000.000
29.12,1001000.000
29.19,1001000.000
29.19,1000000.000
29.19,1001000.000
29.26,1001000.000
29.26,1000000.000
29.26,1001000.000
29.33,1001000.000
29.33,1000000.000
29.33,1001000.000
29.40,1001000.000
29.40,1000000.000
29.40,1001000.000
29.47,1001000.000
29.47,1000000.000
29.47,1001000.000
29.54,1001000.000
29.54,1000000.000
29.54,1001000.000
29.61,1001000.000
29.61,1000000.000
29.61,1001000.000
29.68,1001000.000
29.68,1000000.000
29.68,1001000.000
29.75,1001000.000
29.75,1000000.000
29.75,1001000.000
29.82,1001000.000
29.82,1000000.000
29.82,1001000.000
29.89,1001000.000
29.89,1000000.000
29.89,1001000.000
29.96,1001000.000
29.96,1000000.000
29.96,1001000.000
30.03,1001000.000
30.03,1000000.000
30.03,1001000.000
30.10,1001000.000
30.10,1000000.000
30.10,1001000.000
30.17,1001000.000
30.17,1000000.000
30.17,1001000.000
30.24,1001000.000
30.24,1000000.000
30.24,1001000.000
30.31,1001000.000
30.31,1000000.000
30.31,1001000.000
30.38,1001000.000
30.38,1000000.000
30.38,1001000.000
30.45,1001000.000
30.45,1000000.000
30.45,1001000.000
30.52,1001000.000
30.52,1000000.000
30.52,1001000.000
30.59,1001000.000
30.59,1000000.000
30.59,1001000.000
30.66,1001000.000
30.66,1000000.000
30.66,1001000.000
30.73,1001000.000
30.73,1000000.000
30.73,1001000.000
30.80,1001000.000
30.80,1000000.000
30.80,1001000.000
30.87,1001000.000
30.87,1000000.000
30.87,1001000.000
30.94,1001000.000
30.94,1000000.000
30.94,1001000.000
31.01,1001000.000
31.01,1000000.000
31.01,1001000.000
31.08,1001000.000
31.08,1000000.000
31.08,1001000.000
31.15,1001000.000
31.15,1000000.000
31.15,1001000.000
31.22,1001000.000
31.22,1000000.000
31.22,1001000.000
31.30,1001000.000
31.30,1000000.000
31.30,1001000.000
31.37,1001000.000
31.37,1000000.000
31.37,1001000.000
31.44,1001000.000
31.44,1000000.000
31.44,1001000.000
31.51,1001000.000
31.51,1000000.000
31.51,1001000.000
31.58,1001000.000
31.58,1000000.000
31.58,1001000.000
31.65,1001000.000
31.65,1000000.000
31.65,1001000.000
31.72,1001000.000
31.72,1000000.000
31.72,1001000.000
31.79,1001000.000
31.79,1000000.000
31.79,1001000.000
31.86,1001000.000
31.86,1000000.000
31.86,1001000.000
31.93,1001000.000
31.93,1000000.000
31.93,1001000.000
32.00,1001000.000
32.00,1000000.000
32.00,1001000.000
32.07,1001000.000
32.07,1000000.000
32.07,1001000.000
32.14,1001000.000
32.14,1000000.000
32.14,1001000.000
32.21,1001000.000
32.21,1000000.000
32.21,1001000.000
32.28,1001000.000
32.28,1000000.000
32.28,1001000.000
32.35,1001000.000
32.35,1000000.000
32.35,1001000.000
32.42,1001000.000
32.42,1000000.000
32.42,1001000.000
32.49,1001000.000
32.49,1000000.000
32.49,1001000.000
32.56,1001000.000
32.56,1000000.000
32.56,1001000.000
32.62,1001000.000
32.62,1000000.000
32.62,1000441.000
32.63,1000441.000
32.63,1000442.000
32.63,1001000.000
32.69,1001000.000
32.69,1000000.000
32.69,1001000.000
32.76,1001000.000
32.76,1000000.000
32.76,1001000.000
32.83,1001000.000
32.83,1000000.000
32.83,1001000.000
32.90,1001000.000
32.90,1000000.000
32.90,1001000.000
32.97,1001000.000
32.97,1000000.000
32.97,1001000.000
33.04,1001000.000
33.04,1000000.000
33.04,1001000.000
33.11,1001000.000
33.11,1000000.000
33.11,1001000.000
33.18,1001000.000
33.18,1000000.000
33.18,1001000.000
33.25,1001000.000
33.25,1000000.000
33.25,1001000.000
33.32,1001000.000
33.32,1000000.000
33.32,1001000.000
33.39,1001000.000
33.39,1000000.000
33.39,1001000.000
33.46,1001000.000
33.46,1000000.000
33.46,1001000.000
33.53,1001000.000
33.53,1000000.000
33.53,1001000.000
33.60,1001000.000
33.60,1000000.000
33.60,1001000.000
33.67,1001000.000
33.67,1000000.000
33.67,1001000.000
33.74,1001000.000
33.74,1000000.000
33.74,1001000.000
33.81,1001000.000
33.81,1000000.000
33.81,1001000.000
33.87,1001000.000
33.87,1000000.000
33.87,1000817.000
33.88,1000817.000
33.88,1000818.000
33.88,1001000.000
33.94,1001000.000
33.94,1000000.000
33.94,1001000.000
34.01,1001000.000
34.01,1000000.000
34.01,1001000.000
34.08,1001000.000
34.08,1000000.000
34.08,1001000.000
34.15,1001000.000
34.15,1000000.000
34.15,1001000.000
34.22,1001000.000
34.22,1000000.000
34.22,1001000.000
34.29,1001000.000
34.29,1000000.000
34.29,1001000.000
34.36,1001000.000
34.36,1000000.000
34.36,1001000.000
34.43,1001000.000
34.43,1000000.000
34.43,1001000.000
34.50,1001000.000
34.50,1000000.000
34.50,1001000.000
34.57,1001000.000
34.57,1000000.000
34.57,1001000.000
34.64,1001000.000
34.64,1000000.000
34.64,1001000.000
34.71,1001000.000
34.71,1000000.000
34.71,1001000.000
34.78,1001000.000
34.78,1000000.000
34.78,1001000.000
34.84,1001000.000
34.84,1000000.000
34.84,1000032.000
34.85,1000032.000
34.85,1000033.000
34.85,1001000.000
34.91,1001000.000
34.91,1000000.000
34.91,1001000.000
34.98,1001000.000
34.98,1000000.000
34.98,1001000.000
35.05,1001000.000
35.05,1000000.000
35.05,1001000.000
35.12,1001000.000
35.12,1000000.000
35.12,1001000.000
35.19,1001000.000
35.19,1000000.000
35.19,1001000.000
35.26,1001000.000
35.26,1000000.000
35.26,1001000.000
35.33,1001000.000
35.33,1000000.000
35.33,1001000.000
35.40,1001000.000
35.40,1000000.000
35.40,1001000.000
35.47,1001000.000
35.47,1000000.000
35.47,1001000.000
35.54,1001000.000
35.54,1000000.000
35.54,1001000.000
35.61,1001000.000
35.61,1000000.000
35.61,1001000.000
35.68,1001000.000
35.68,1000000.000
35.68,1001000.000
35.75,1001000.000
35.75,1000000.000
35.75,1001000.000
35.82,1001000.000
35.82,1000000.000
35.82,1001000.000
35.89,1001000.000
35.89,1000000.000
35.89,1001000.000
35.96,1001000.000
35.96,1000000.000
35.96,1001000.000
36.03,1001000.000
36.03,1000000.000
36.03,1001000.000
36.09,1001000.000
36.09,1000000.000
36.09,1001000.000
36.16,1001000.000
36.16,1000000.000
36.16,1000869.000
36.17,1000869.000
36.17,1000870.000
36.17,1001000.000
36.23,1001000.000
36.23,1000000.000
36.23,1000179.000
36.24,1000179.000
36.24,1000180.000
36.24,1001000.000
36.30,1001000.000
36.30,1000000.000
36.30,1001000.000
36.37,1001000.000
36.37,1000000.000
36.37,1001000.000
36.44,1001000.000
36.44,1000000.000
36.44,1001000.000
36.51,1001000.000
36.51,1000000.000
36.51,1001000.000
36.58,1001000.000
36.58,1000000.000
36.58,1001000.000
36.65,1001000.000
36.65,1000000.000
36.65,1001000.000
36.72,1001000.000
36.72,1000000.000
36.72,1001000.000
36.79,1001000.000
36.79,1000000.000
36.79,1001000.000
36.86,1001000.000
36.86,1000000.000
36.86,1001000.000
36.93,1001000.000
36.93,1000000.000
36.93,1001000.000
37.00,1001000.000
37.00,1000000.000
37.00,1001000.000
37.06,1001000.000
37.06,1000000.000
37.06,1000565.000
37.07,1000565.000
37.07,1000566.000
37.07,1001000.000
37.13,1001000.000
37.13,1000000.000
37.13,1001000.000
37.20,1001000.000
37.20,1000000.000
37.20,1001000.000
37.27,1001000.000
37.27,1000000.000
37.27,1001000.000
37.34,1001000.000
37.34,1000000.000
37.34,1001000.000
37.41,1001000.000
37.41,1000000.000
37.41,1001000.000
37.48,1001000.000
37.48,1000000.000
37.48,1001000.000
37.55,1001000.000
37.55,1000000.000
37.55,1001000.000
37.62,1001000.000
37.62,1000000.000
37.62,1001000.000
37.69,1001000.000
37.69,1000000.000
37.69,1001000.000
37.76,1001000.000
37.76,1000000.000
37.76,1001000.000
37.83,1001000.000
37.83,1000000.000
37.83,1001000.000
37.89,1001000.000
37.89,1000000.000
37.89,1001000.000
37.96,1001000.000
37.96,1000000.000
37.96,1000888.000
37.97,1000888.000
37.97,1000889.000
37.97,1001000.000
38.03,1001000.000
38.03,1000000.000
38.03,1000234.000
38.04,1000234.000
38.04,1000235.000
38.04,1001000.000
38.10,1001000.000
38.10,1000000.000
38.10,1001000.000
38.17,1001000.000
38.17,1000000.000
38.17,1001000.000
38.24,1001000.000
38.24,1000000.000
38.24,1001000.000
38.31,1001000.000
38.31,1000000.000
38.31,1000859.000
38.32,1000859.000
38.32,1000860.000
38.32,1001000.000
38.38,1001000.000
38.38,1000000.000
38.38,1001000.000
38.45,1001000.000
38.45,1000000.000
38.45,1001000.000
38.52,1001000.000
38.52,1000000.000
38.52,1001000.000
38.59,1001000.000
38.59,1000000.000
38.59,1001000.000
38.66,1001000.000
38.66,1000000.000
38.66,1001000.000
38.73,1001000.000
38.73,1000000.000
38.73,1001000.000
38.80,1001000.000
38.80,1000000.000
38.80,1001000.000
38.87,1001000.000
38.87,1000000.000
38.87,1001000.000
38.94,1001000.000
38.94,1000000.000
38.94,1001000.000
39.01,1001000.000
39.01,1000000.000
39.01,1001000.000
39.08,1001000.000
39.08,1000000.000
39.08,1001000.000
39.15,1001000.000
39.15,1000000.000
39.15,1001000.000
39.22,1001000.000
39.22,1000000.000
39.22,1001000.000
39.29,1001000.000
39.29,1000000.000
39.29,1001000.000
39.36,1001000.000
39.36,1000000.000
39.36,1001000.000
39.43,1001000.000
39.43,1000000.000
39.43,1001000.000
39.50,1001000.000
39.50,1000000.000
39.50,1001000.000
39.57,1001000.000
39.57,1000000.000
39.57,1001000.000
39.64,1001000.000
39.64,1000000.000
39.64,1001000.000
39.71,1001000.000
39.71,1000000.000
39.71,1001000.000
39.78,1001000.000
39.78,1000000.000
39.78,1001000.000
39.85,1001000.000
39.85,1000000.000
39.85,1001000.000
39.92,1001000.000
39.92,1000000.000
39.92,1001000.000
39.99,1001000.000
39.99,1000000.000
39.99,1001000.000
40.06,1001000.000
40.06,1000000.000
40.06,1001000.000
40.13,1001000.000
40.13,1000000.000
40.13,1001000.000
40.20,1001000.000
40.20,1000000.000
40.20,1001000.000
40.27,1001000.000
40.27,1000000.000
40.27,1001000.000
40.33,1001000.000
40.33,1000000.000
40.33,1000840.000
40.34,1000840.000
40.34,1000841.000
40.34,1001000.000
40.40,1001000.000
40.40,1000000.000
40.40,1000583.000
40.41,1000583.000
40.41,1000584.000
40.41,1001000.000
40.47,1001000.000
40.47,1000000.000
40.47,1000004.000
40.48,1000004.000
40.48,1000005.000
40.48,1001000.000
40.54,1001000.000
40.54,1000000.000
40.54,1001000.000
40.61,1001000.000
40.61,1000000.000
40.61,1000615.000
40.62,1000615.000
40.62,1000616.000
40.62,1001000.000
40.68,1001000.000
40.68,1000000.000
40.68,1001000.000
40.75,1001000.000
40.75,1000000.000
40.75,1001000.000
40.82,1001000.000
40.82,1000000.000
40.82,1001000.000
40.89,1001000.000
40.89,1000000.000
40.89,1001000.000
40.96,1001000.000
40.96,1000000.000
40.96,1001000.000
41.03,1001000.000
41.03,1000000.000
41.03,1001000.000
41.10,1001000.000
41.10,1000000.000
41.10,1001000.000
41.17,1001000.000
41.17,1000000.000
41.17,1001000.000
41.24,1001000.000
41.24,1000000.000
41.24,1001000.000
41.31,1001000.000
41.31,1000000.000
41.31,1001000.000
41.38,1001000.000
41.38,1000000.000
41.38,1001000.000
41.45,1001000.000
41.45,1000000.000
41.45,1001000.000
41.52,1001000.000
41.52,1000000.000
41.52,1001000.000
41.59,1001000.000
41.59,1000000.000
41.59,1001000.000
41.66,1001000.000
41.66,1000000.000
41.66,1001000.000
41.73,1001000.000
41.73,1000000.000
41.73,1001000.000
41.80,1001000.000
41.80,1000000.000
41.80,1001000.000
41.87,1001000.000
41.87,1000000.000
41.87,1001000.000
41.94,1001000.000
41.94,1000000.000
41.94,1001000.000
42.01,1001000.000
42.01,1000000.000
42.01,1001000.000
42.08,1001000.000
42.08,1000000.000
42.08,1001000.000
42.15,1001000.000
42.15,1000000.000
42.15,1001000.000
42.22,1001000.000
42.22,1000000.000
42.22,1001000.000
42.29,1001000.000
42.29,1000000.000
42.29,1001000.000
42.36,1001000.000
42.36,1000000.000
42.36,1001000.000
42.43,1001000.000
42.43,1000000.000
42.43,1001000.000
42.50,1001000.000
42.50,1000000.000
42.50,1001000.000
42.57,1001000.000
42.57,1000000.000
42.57,1001000.000
42.64,1001000.000
42.64,1000000.000
42.64,1001000.000
42.70,1001000.000
42.70,1000000.000
42.70,1001000.000
42.77,1001000.000
42.77,1000000.000
42.77,1001000.000
42.84,1001000.000
42.84,1000000.000
42.84,1001000.000
42.91,1001000.000
42.91,1000000.000
42.91,1001000.000
42.98,1001000.000
42.98,1000000.000
42.98,1001000.000
43.05,1001000.000
43.05,1000000.000
43.05,1001000.000
43.12,1001000.000
43.12,1000000.000
43.12,1001000.000
43.19,1001000.000
43.19,1000000.000
43.19,1001000.000
43.26,1001000.000
43.26,1000000.000
43.26,1001000.000
43.33,1001000.000
43.33,1000000.000
43.33,1001000.000
43.40,1001000.000
43.40,1000000.000
43.40,1001000.000
43.47,1001000.000
43.47,1000000.000
43.47,1001000.000
43.54,1001000.000
43.54,1000000.000
43.54,1001000.000
43.61,1001000.000
43.61,1000000.000
43.61,1001000.000
43.68,1001000.000
43.68,1000000.000
43.68,1001000.000
43.75,1001000.000
43.75,1000000.000
43.75,1001000.000
43.82,1001000.000
43.82,1000000.000
43.82,1001000.000
43.89,1001000.000
43.89,1000000.000
43.89,1001000.000
43.95,1001000.000
43.95,1000000.000
43.95,1000178.000
43.96,1000178.000
43.96,1000179.000
43.96,1001000.000
44.02,1001000.000
44.02,1000000.000
44.02,1001000.000
44.09,1001000.000
44.09,1000000.000
44.09,1001000.000
44.16,1001000.000
44.16,1000000.000
44.16,1001000.000
44.23,1001000.000
44.23,1000000.000
44.23,1001000.000
44.30,1001000.000
44.30,1000000.000
44.30,1001000.000
44.37,1001000.000
44.37,1000000.000
44.37,1001000.000
44.44,1001000.000
44.44,1000000.000
44.44,1001000.000
44.51,1001000.000
44.51,1000000.000
44.51,1001000.000
44.58,1001000.000
44.58,1000000.000
44.58,1001000.000
44.65,1001000.000
44.65,1000000.000
44.65,1001000.000
44.72,1001000.000
44.72,1000000.000
44.72,1001000.000
44.79,1001000.000
44.79,1000000.000
44.79,1001000.000
44.86,1001000.000
44.86,1000000.000
44.86,1001000.000
44.93,1001000.000
44.93,1000000.000
44.93,1001000.000
44.99,1001000.000
44.99,1000000.000
44.99,1000479.000
45.00,1000479.000
45.00,1000480.000
45.00,1001000.000
45.06,1001000.000
45.06,1000000.000
45.06,1000430.000
45.07,1000430.000
45.07,1000431.000
45.07,1001000.000
45.13,1001000.000
45.13,1000000.000
45.13,1001000.000
45.20,1001000.000
45.20,1000000.000
45.20,1001000.000
45.27,1001000.000
45.27,1000000.000
45.27,1001000.000
45.34,1001000.000
45.34,1000000.000
45.34,1001000.000
45.41,1001000.000
45.41,1000000.000
45.41,1001000.000
45.48,1001000.000
45.48,1000000.000
45.48,1001000.000
45.55,1001000.000
45.55,1000000.000
45.55,1001000.000
45.62,1001000.000
45.62,1000000.000
45.62,1001000.000
45.69,1001000.000
45.69,1000000.000
45.69,1001000.000
45.76,1001000.000
45.76,1000000.000
45.76,1001000.000
45.83,1001000.000
45.83,1000000.000
45.83,1001000.000
45.90,1001000.000
45.90,1000000.000
45.90,1001000.000
45.97,1001000.000
45.97,1000000.000
45.97,1001000.000
46.04,1001000.000
46.04,1000000.000
46.04,1001000.000
46.11,1001000.000
46.11,1000000.000
46.11,1001000.000
46.18,1001000.000
46.18,1000000.000
46.18,1001000.000
46.25,1001000.000
46.25,1000000.000
46.25,1001000.000
46.32,1001000.000
46.32,1000000.000
46.32,1001000.000
46.39,1001000.000
46.39,1000000.000
46.39,1001000.000
46.46,1001000.000
46.46,1000000.000
46.46,1001000.000
46.53,1001000.000
46.53,1000000.000
46.53,1001000.000
46.60,1001000.000
46.60,1000000.000
46.60,1001000.000
46.67,1001000.000
46.67,1000000.000
46.67,1001000.000
46.74,1001000.000
46.74,1000000.000
46.74,1001000.000
46.81,1001000.000
46.81,1000000.000
46.81,1001000.000
46.88,1001000.000
46.88,1000000.000
46.88,1001000.000
46.94,1001000.000
46.94,1000000.000
46.94,1000088.000
46.95,1000088.000
46.95,1000089.000
46.95,1001000.000
47.02,1001000.000
47.02,1000000.000
47.02,1001000.000
47.08,1001000.000
47.08,1000000.000
47.08,1000583.000
47.09,1000583.000
47.09,1000584.000
47.09,1001000.000
47.15,1001000.000
47.15,1000000.000
47.15,1001000.000
47.22,1001000.000
47.22,1000000.000
47.22,1001000.000
47.29,1001000.000
47.29,1000000.000
47.29,1001000.000
47.36,1001000.000
47.36,1000000.000
47.36,1001000.000
47.43,1001000.000
47.43,1000000.000
47.43,1001000.000
47.50,1001000.000
47.50,1000000.000
47.50,1001000.000
47.57,1001000.000
47.57,1000000.000
47.57,1001000.000
47.64,1001000.000
47.64,1000000.000
47.64,1001000.000
47.71,1001000.000
47.71,1000000.000
47.71,1001000.000
47.78,1001000.000
47.78,1000000.000
47.78,1001000.000
47.85,1001000.000
47.85,1000000.000
47.85,1001000.000
47.92,1001000.000
47.92,1000000.000
47.92,1001000.000
47.99,1001000.000
47.99,1000000.000
47.99,1001000.000
48.06,1001000.000
48.06,1000000.000
48.06,1001000.000
48.13,1001000.000
48.13,1000000.000
48.13,1001000.000
48.20,1001000.000
48.20,1000000.000
48.20,1001000.000
48.27,1001000.000
48.27,1000000.000
48.27,1001000.000
48.34,1001000.000
48.34,1000000.000
48.34,1001000.000
48.41,1001000.000
48.41,1000000.000
48.41,1001000.000
48.48,1001000.000
48.48,1000000.000
48.48,1001000.000
48.55,1001000.000
48.55,1000000.000
48.55,1001000.000
48.62,1001000.000
48.62,1000000.000
48.62,1001000.000
48.69,1001000.000
48.69,1000000.000
48.69,1001000.000
48.76,1001000.000
48.76,1000000.000
48.76,1001000.000
48.83,1001000.000
48.83,1000000.000
48.83,1001000.000
48.90,1001000.000
48.90,1000000.000
48.90,1001000.000
48.96,1001000.000
48.96,1000000.000
48.96,1001000.000
49.03,1001000.000
49.03,1000000.000
49.03,1000771.000
49.04,1000771.000
49.04,1000772.000
49.04,1001000.000
49.10,1001000.000
49.10,1000000.000
49.10,1001000.000
49.17,1001000.000
49.17,1000000.000
49.17,1001000.000
49.24,1001000.000
49.24,1000000.000
49.24,1001000.000
49.31,1001000.000
49.31,1000000.000
49.31,1001000.000
49.38,1001000.000
49.38,1000000.000
49.38,1001000.000
49.45,1001000.000
49.45,1000000.000
49.45,1001000.000
49.52,1001000.000
49.52,1000000.000
49.52,1001000.000
49.59,1001000.000
49.59,1000000.000
49.59,1001000.000
49.66,1001000.000
49.66,1000000.000
49.66,1001000.000
49.73,1001000.000
49.73,1000000.000
49.73,1001000.000
49.80,1001000.000
49.80,1000000.000
49.80,1001000.000
49.87,1001000.000
49.87,1000000.000
49.87,1001000.000
49.94,1001000.000
49.94,1000000.000
49.94,1001000.000
50.01,1001000.000
50.01,1000000.000
50.01,1001000.000
50.08,1001000.000
50.08,1000000.000
50.08,1001000.000
50.15,1001000.000
50.15,1000000.000
50.15,1001000.000
50.22,1001000.000
50.22,1000000.000
50.22,1001000.000
50.29,1001000.000
50.29,1000000.000
50.29,1001000.000
50.36,1001000.000
50.36,1000000.000
50.36,1001000.000
50.43,1001000.000
50.43,1000000.000
50.43,1001000.000
50.50,1001000.000
50.50,1000000.000
50.50,1001000.000
50.57,1001000.000
50.57,1000000.000
50.57,1001000.000
50.64,1001000.000
50.64,1000000.000
50.64,1001000.000
50.71,1001000.000
50.71,1000000.000
50.71,1001000.000
50.78,1001000.000
50.78,1000000.000
50.78,1001000.000
50.85,1001000.000
50.85,1000000.000
50.85,1001000.000
50.92,1001000.000
50.92,1000000.000
50.92,1001000.000
50.99,1001000.000
50.99,1000000.000
50.99,1001000.000
51.06,1001000.000
51.06,1000000.000
51.06,1001000.000
51.13,1001000.000
51.13,1000000.000
51.13,1001000.000
51.20,1001000.000
51.20,1000000.000
51.20,1001000.000
51.26,1001000.000
51.26,1000000.000
51.26,1001000.000
51.33,1001000.000
51.33,1000000.000
51.33,1001000.000
51.41,1001000.000
51.41,1000000.000
51.41,1001000.000
51.48,1001000.000
51.48,1000000.000
51.48,1001000.000
51.55,1001000.000
51.55,1000000.000
51.55,1001000.000
51.62,1001000.000
51.62,1000000.000
51.62,1001000.000
51.69,1001000.000
51.69,1000000.000
51.69,1001000.000
51.76,1001000.000
51.76,1000000.000
51.76,1001000.000
51.83,1001000.000
51.83,1000000.000
51.83,1001000.000
51.90,1001000.000
51.90,1000000.000
51.90,1001000.000
51.97,1001000.000
51.97,1000000.000
51.97,1001000.000
52.04,1001000.000
52.04,1000000.000
52.04,1000742.000
52.05,1000742.000
52.05,1000743.000
52.05,1001000.000
52.11,1001000.000
52.11,1000000.000
52.11,1000153.000
52.12,1000153.000
52.12,1000154.000
52.12,1001000.000
52.19,1001000.000
52.19,1000000.000
52.19,1001000.000
52.26,1001000.000
52.26,1000000.000
52.26,1001000.000
52.33,1001000.000
52.33,1000000.000
52.33,1001000.000
52.40,1001000.000
52.40,1000000.000
52.40,1001000.000
52.47,1001000.000
52.47,1000000.000
52.47,1001000.000
52.54,1001000.000
52.54,1000000.000
52.54,1001000.000
52.61,1001000.000
52.61,1000000.000
52.61,1001000.000
52.68,1001000.000
52.68,1000000.000
52.68,1001000.000
52.75,1001000.000
52.75,1000000.000
52.75,1001000.000
52.83,1001000.000
52.83,1000000.000
52.83,1001000.000
52.90,1001000.000
52.90,1000000.000
52.90,1001000.000
52.97,1001000.000
52.97,1000000.000
52.97,1001000.000
53.04,1001000.000
53.04,1000000.000
53.04,1001000.000
53.11,1001000.000
53.11,1000000.000
53.11,1001000.000
53.18,1001000.000
53.18,1000000.000
53.18,1001000.000
53.25,1001000.000
53.25,1000000.000
53.25,1001000.000
53.32,1001000.000
53.32,1000000.000
53.32,1001000.000
53.39,1001000.000
53.39,1000000.000
53.39,1001000.000
53.46,1001000.000
53.46,1000000.000
53.46,1001000.000
53.53,1001000.000
53.53,1000000.000
53.53,1001000.000
53.60,1001000.000
53.60,1000000.000
53.60,1001000.000
53.67,1001000.000
53.67,1000000.000
53.67,1001000.000
53.74,1001000.000
53.74,1000000.000
53.74,1001000.000
53.82,1001000.000
53.82,1000000.000
53.82,1001000.000
53.89,1001000.000
53.89,1000000.000
53.89,1001000.000
53.96,1001000.000
53.96,1000000.000
53.96,1001000.000
54.03,1001000.000
54.03,1000000.000
54.03,1001000.000
54.10,1001000.000
54.10,1000000.000
54.10,1001000.000
54.17,1001000.000
54.17,1000000.000
54.17,1001000.000
54.24,1001000.000
54.24,1000000.000
54.24,1001000.000
54.31,1001000.000
54.31,1000000.000
54.31,1001000.000
54.38,1001000.000
54.38,1000000.000
54.38,1001000.000
54.45,1001000.000
54.45,1000000.000
54.45,1001000.000
54.52,1001000.000
54.52,1000000.000
54.52,1001000.000
54.60,1001000.000
54.60,1000000.000
54.60,1001000.000
54.67,1001000.000
54.67,1000000.000
54.67,1001000.000
54.74,1001000.000
54.74,1000000.000
54.74,1001000.000
54.81,1001000.000
54.81,1000000.000
54.81,1001000.000
54.88,1001000.000
54.88,1000000.000
54.88,1001000.000
54.95,1001000.000
54.95,1000000.000
54.95,1001000.000
55.02,1001000.000
55.02,1000000.000
55.02,1001000.000
55.09,1001000.000
55.09,1000000.000
55.09,1001000.000
55.16,1001000.000
55.16,1000000.000
55.16,1001000.000
55.23,1001000.000
55.23,1000000.000
55.23,1001000.000
55.30,1001000.000
55.30,1000000.000
55.30,1001000.000
55.37,1001000.000
55.37,1000000.000
55.37,1001000.000
55.44,1001000.000
55.44,1000000.000
55.44,1001000.000
55.51,1001000.000
55.51,1000000.000
55.51,1001000.000
55.59,1001000.000
55.59,1000000.000
55.59,1001000.000
55.66,1001000.000
55.66,1000000.000
55.66,1001000.000
55.73,1001000.000
55.73,1000000.000
55.73,1001000.000
55.80,1001000.000
55.80,1000000.000
55.80,1001000.000
55.87,1001000.000
55.87,1000000.000
55.87,1001000.000
55.94,1001000.000
55.94,1000000.000
55.94,1001000.000
56.02,1001000.000
56.02,1000000.000
56.02,1001000.000
56.09,1001000.000
56.09,1000000.000
56.09,1001000.000
56.16,1001000.000
56.16,1000000.000
56.16,1001000.000
56.23,1001000.000
56.23,1000000.000
56.23,1001000.000
56.30,1001000.000
56.30,1000000.000
56.30,1001000.000
56.37,1001000.000
56.37,1000000.000
56.37,1001000.000
56.44,1001000.000
56.44,1000000.000
56.44,1001000.000
56.51,1001000.000
56.51,1000000.000
56.51,1001000.000
56.58,1001000.000
56.58,1000000.000
56.58,1001000.000
56.64,1001000.000
56.64,1000000.000
56.64,1001000.000
56.72,1001000.000
56.72,1000000.000
56.72,1001000.000
56.78,1001000.000
56.78,1000000.000
56.78,1001000.000
56.85,1001000.000
56.85,1000000.000
56.85,1001000.000
56.92,1001000.000
56.92,1000000.000
56.92,1001000.000
56.99,1001000.000
56.99,1000000.000
56.99,1001000.000
57.06,1001000.000
57.06,1000000.000
57.06,1001000.000
57.13,1001000.000
57.13,1000000.000
57.13,1001000.000
57.20,1001000.000
57.20,1000000.000
57.20,1001000.000
57.27,1001000.000
57.27,1000000.000
57.27,1001000.000
57.34,1001000.000
57.34,1000000.000
57.34,1001000.000
57.41,1001000.000
57.41,1000000.000
57.41,1001000.000
57.48,1001000.000
57.48,1000000.000
57.48,1001000.000
57.55,1001000.000
57.55,1000000.000
57.55,1001000.000
57.62,1001000.000
57.62,1000000.000
57.62,1001000.000
57.69,1001000.000
57.69,1000000.000
57.69,1001000.000
57.76,1001000.000
57.76,1000000.000
57.76,1001000.000
57.83,1001000.000
57.83,1000000.000
57.83,1001000.000
57.90,1001000.000
57.90,1000000.000
57.90,1001000.000
57.97,1001000.000
57.97,1000000.000
57.97,1001000.000
58.04,1001000.000
58.04,1000000.000
58.04,1001000.000
58.11,1001000.000
58.11,1000000.000
58.11,1001000.000
58.18,1001000.000
58.18,1000000.000
58.18,1001000.000
58.25,1001000.000
58.25,1000000.000
58.25,1001000.000
58.32,1001000.000
58.32,1000000.000
58.32,1001000.000
58.39,1001000.000
58.39,1000000.000
58.39,1001000.000
58.46,1001000.000
58.46,1000000.000
58.46,1000437.000
58.47,1000437.000
58.47,1000438.000
58.47,1001000.000
58.54,1001000.000
58.54,1000000.000
58.54,1001000.000
58.61,1001000.000
58.61,1000000.000
58.61,1001000.000
58.68,1001000.000
58.68,1000000.000
58.68,1001000.000
58.75,1001000.000
58.75,1000000.000
58.75,1001000.000
58.82,1001000.000
58.82,1000000.000
58.82,1001000.000
58.89,1001000.000
58.89,1000000.000
58.89,1001000.000
58.97,1001000.000
58.97,1000000.000
58.97,1001000.000
59.04,1001000.000
59.04,1000000.000
59.04,1001000.000
59.11,1001000.000
59.11,1000000.000
59.11,1001000.000
59.18,1001000.000
59.18,1000000.000
59.18,1001000.000
59.25,1001000.000
59.25,1000000.000
59.25,1001000.000
59.32,1001000.000
59.32,1000000.000
59.32,1001000.000
59.39,1001000.000
59.39,1000000.000
59.39,1001000.000
59.46,1001000.000
59.46,1000000.000
59.46,1001000.000
59.53,1001000.000
59.53,1000000.000
59.53,1001000.000
59.60,1001000.000
59.60,1000000.000
59.60,1001000.000
59.67,1001000.000
59.67,1000000.000
59.67,1001000.000
59.74,1001000.000
59.74,1000000.000
59.74,1001000.000
59.81,1001000.000
59.81,1000000.000
59.81,1001000.000
59.88,1001000.000
59.88,1000000.000
59.88,1001000.000
59.95,1001000.000
59.95,1000000.000
59.95,1001000.000
60.02,1001000.000
60.02,1000000.000
60.02,1001000.000
60.09,1001000.000
60.09,1000000.000
60.09,1001000.000
60.16,1001000.000
60.16,1000000.000
60.16,1001000.000
60.23,1001000.000
60.23,1000000.000
60.23,1001000.000
60.30,1001000.000
60.30,1000000.000
60.30,1001000.000
60.38,1001000.000
60.38,1000000.000
60.38,1001000.000
60.45,1001000.000
60.45,1000000.000
60.45,1001000.000
60.52,1001000.000
60.52,1000000.000
60.52,1001000.000
60.59,1001000.000
60.59,1000000.000
60.59,1001000.000
60.66,1001000.000
60.66,1000000.000
60.66,1001000.000
60.73,1001000.000
60.73,1000000.000
60.73,1001000.000
60.81,1001000.000
60.81,1000000.000
60.81,1001000.000
60.88,1001000.000
60.88,1000000.000
60.88,1001000.000
60.95,1001000.000
60.95,1000000.000
60.95,1000443.000
60.96,1000443.000
60.96,1000444.000
60.96,1001000.000
61.03,1001000.000
61.03,1000000.000
61.03,1001000.000
61.10,1001000.000
61.10,1000000.000
61.10,1001000.000
61.17,1001000.000
61.17,1000000.000
61.17,1001000.000
61.24,1001000.000
61.24,1000000.000
61.24,1001000.000
61.31,1001000.000
61.31,1000000.000
61.31,1001000.000
61.39,1001000.000
61.39,1000000.000
61.39,1001000.000
61.46,1001000.000
61.46,1000000.000
61.46,1001000.000
61.53,1001000.000
61.53,1000000.000
61.53,1001000.000
61.60,1001000.000
61.60,1000000.000
61.60,1001000.000
61.67,1001000.000
61.67,1000000.000
61.67,1001000.000
61.74,1001000.000
61.74,1000000.000
61.74,1001000.000
61.81,1001000.000
61.81,1000000.000
61.81,1001000.000
61.88,1001000.000
61.88,1000000.000
61.88,1001000.000
61.95,1001000.000
61.95,1000000.000
61.95,1001000.000
62.02,1001000.000
62.02,1000000.000
62.02,1001000.000
62.09,1001000.000
62.09,1000000.000
62.09,1001000.000
62.16,1001000.000
62.16,1000000.000
62.16,1001000.000
62.24,1001000.000
62.24,1000000.000
62.24,1001000.000
62.31,1001000.000
62.31,1000000.000
62.31,1001000.000
62.38,1001000.000
62.38,1000000.000
62.38,1001000.000
62.45,1001000.000
62.45,1000000.000
62.45,1001000.000
62.53,1001000.000
62.53,1000000.000
62.53,1001000.000
62.60,1001000.000
62.60,1000000.000
62.60,1001000.000
62.67,1001000.000
62.67,1000000.000
62.67,1001000.000
62.74,1001000.000
62.74,1000000.000
62.74,1001000.000
62.81,1001000.000
62.81,1000000.000
62.81,1001000.000
62.88,1001000.000
62.88,1000000.000
62.88,1001000.000
62.95,1001000.000
62.95,1000000.000
62.95,1001000.000
63.02,1001000.000
63.02,1000000.000
63.02,1001000.000
63.09,1001000.000
63.09,1000000.000
63.09,1001000.000
63.16,1001000.000
63.16,1000000.000
63.16,1001000.000
63.23,1001000.000
63.23,1000000.000
63.23,1001000.000
63.30,1001000.000
63.30,1000000.000
63.30,1000216.000
63.31,1000216.000
63.31,1000217.000
63.31,1001000.000
63.37,1001000.000
63.37,1000000.000
63.37,1001000.000
63.44,1001000.000
63.44,1000000.000
63.44,1001000.000
63.51,1001000.000
63.51,1000000.000
63.51,1000416.000
63.52,1000416.000
63.52,1000417.000
63.52,1001000.000
63.59,1001000.000
63.59,1000000.000
63.59,1001000.000
63.66,1001000.000
63.66,1000000.000
63.66,1001000.000
63.73,1001000.000
63.73,1000000.000
63.73,1001000.000
63.80,1001000.000
63.80,1000000.000
63.80,1001000.000
63.87,1001000.000
63.87,1000000.000
63.87,1001000.000
63.94,1001000.000
63.94,1000000.000
63.94,1001000.000
64.01,1001000.000
64.01,1000000.000
64.01,1001000.000
64.08,1001000.000
64.08,1000000.000
64.08,1001000.000
64.15,1001000.000
64.15,1000000.000
64.15,1001000.000
64.22,1001000.000
64.22,1000000.000
64.22,1001000.000
64.29,1001000.000
64.29,1000000.000
64.29,1001000.000
64.36,1001000.000
64.36,1000000.000
64.36,1001000.000
64.43,1001000.000
64.43,1000000.000
64.43,1001000.000
64.49,1001000.000
64.49,1000000.000
64.49,1000589.000
64.50,1000589.000
64.50,1000590.000
64.50,1001000.000
64.56,1001000.000
64.56,1000000.000
64.56,1001000.000
64.63,1001000.000
64.63,1000000.000
64.63,1001000.000
64.70,1001000.000
64.70,1000000.000
64.70,1001000.000
64.77,1001000.000
64.77,1000000.000
64.77,1001000.000
64.84,1001000.000
64.84,1000000.000
64.84,1001000.000
64.92,1001000.000
64.92,1000000.000
64.92,1001000.000
64.99,1001000.000
64.99,1000000.000
64.99,1001000.000
65.06,1001000.000
65.06,1000000.000
65.06,1001000.000
65.13,1001000.000
65.13,1000000.000
65.13,1001000.000
65.20,1001000.000
65.20,1000000.000
65.20,1001000.000
65.27,1001000.000
65.27,1000000.000
65.27,1001000.000
65.34,1001000.000
65.34,1000000.000
65.34,1001000.000
65.41,1001000.000
65.41,1000000.000
65.41,1001000.000
65.48,1001000.000
65.48,1000000.000
65.48,1001000.000
65.55,1001000.000
65.55,1000000.000
65.55,1001000.000
65.62,1001000.000
65.62,1000000.000
65.62,1001000.000
65.69,1001000.000
65.69,1000000.000
65.69,1001000.000
65.76,1001000.000
65.76,1000000.000
65.76,1001000.000
65.83,1001000.000
65.83,1000000.000
65.83,1001000.000
65.90,1001000.000
65.90,1000000.000
65.90,1001000.000
65.97,1001000.000
65.97,1000000.000
65.97,1001000.000
66.04,1001000.000
66.04,1000000.000
66.04,1001000.000
66.11,1001000.000
66.11,1000000.000
66.11,1001000.000
66.18,1001000.000
66.18,1000000.000
66.18,1001000.000
66.25,1001000.000
66.25,1000000.000
66.25,1001000.000
66.32,1001000.000
66.32,1000000.000
66.32,1001000.000
66.39,1001000.000
66.39,1000000.000
66.39,1001000.000
66.46,1001000.000
66.46,1000000.000
66.46,1001000.000
66.53,1001000.000
66.53,1000000.000
66.53,1001000.000
66.59,1001000.000
66.59,1000000.000
66.59,1001000.000
66.66,1001000.000
66.66,1000000.000
66.66,1001000.000
66.73,1001000.000
66.73,1000000.000
66.73,1001000.000
66.80,1001000.000
66.80,1000000.000
66.80,1001000.000
66.87,1001000.000
66.87,1000000.000
66.87,1001000.000
66.94,1001000.000
66.94,1000000.000
66.94,1001000.000
67.01,1001000.000
67.01,1000000.000
67.01,1001000.000
67.08,1001000.000
67.08,1000000.000
67.08,1001000.000
67.15,1001000.000
67.15,1000000.000
67.15,1001000.000
67.22,1001000.000
67.22,1000000.000
67.22,1001000.000
67.29,1001000.000
67.29,1000000.000
67.29,1001000.000
67.36,1001000.000
67.36,1000000.000
67.36,1001000.000
67.43,1001000.000
67.43,1000000.000
67.43,1001000.000
67.50,1001000.000
67.50,1000000.000
67.50,1001000.000
67.57,1001000.000
67.57,1000000.000
67.57,1001000.000
67.64,1001000.000
67.64,1000000.000
67.64,1001000.000
67.71,1001000.000
67.71,1000000.000
67.71,1001000.000
67.78,1001000.000
67.78,1000000.000
67.78,1001000.000
67.85,1001000.000
67.85,1000000.000
67.85,1001000.000
67.93,1001000.000
67.93,1000000.000
67.93,1001000.000
68.00,1001000.000
68.00,1000000.000
68.00,1001000.000
68.07,1001000.000
68.07,1000000.000
68.07,1001000.000
68.14,1001000.000
68.14,1000000.000
68.14,1001000.000
68.21,1001000.000
68.21,1000000.000
68.21,1001000.000
68.28,1001000.000
68.28,1000000.000
68.28,1001000.000
68.35,1001000.000
68.35,1000000.000
68.35,1001000.000
68.42,1001000.000
68.42,1000000.000
68.42,1001000.000
68.49,1001000.000
68.49,1000000.000
68.49,1001000.000
68.56,1001000.000
68.56,1000000.000
68.56,1001000.000
68.63,1001000.000
68.63,1000000.000
68.63,1000699.000
68.64,1000699.000
68.64,1000700.000
68.64,1001000.000
68.70,1001000.000
68.70,1000000.000
68.70,1001000.000
68.77,1001000.000
68.77,1000000.000
68.77,1001000.000
68.84,1001000.000
68.84,1000000.000
68.84,1001000.000
68.91,1001000.000
68.91,1000000.000
68.91,1001000.000
68.98,1001000.000
68.98,1000000.000
68.98,1001000.000
69.05,1001000.000
69.05,1000000.000
69.05,1001000.000
69.12,1001000.000
69.12,1000000.000
69.12,1001000.000
69.19,1001000.000
69.19,1000000.000
69.19,1001000.000
69.26,1001000.000
69.26,1000000.000
69.26,1001000.000
69.33,1001000.000
69.33,1000000.000
69.33,1001000.000
69.40,1001000.000
69.40,1000000.000
69.40,1001000.000
69.47,1001000.000
69.47,1000000.000
69.47,1001000.000
69.54,1001000.000
69.54,1000000.000
69.54,1001000.000
69.61,1001000.000
69.61,1000000.000
69.61,1001000.000
69.68,1001000.000
69.68,1000000.000
69.68,1001000.000
69.75,1001000.000
69.75,1000000.000
69.75,1001000.000
69.82,1001000.000
69.82,1000000.000
69.82,1001000.000
69.89,1001000.000
69.89,1000000.000
69.89,1001000.000
69.96,1001000.000
69.96,1000000.000
69.96,1001000.000
70.03,1001000.000
70.03,1000000.000
70.03,1001000.000
70.10,1001000.000
70.10,1000000.000
70.10,1001000.000
70.17,1001000.000
70.17,1000000.000
70.17,1001000.000
70.24,1001000.000
70.24,1000000.000
70.24,1001000.000
70.31,1001000.000
70.31,1000000.000
70.31,1001000.000
70.38,1001000.000
70.38,1000000.000
70.38,1001000.000
70.44,1001000.000
70.44,1000000.000
70.44,1001000.000
70.51,1001000.000
70.51,1000000.000
70.51,1001000.000
70.58,1001000.000
70.58,1000000.000
70.58,1001000.000


==> data/pressure.manual.stage_0.csv <==
0.00,0.000
0.00,10244.000
0.01,10244.000
0.01,10245.000
0.01,31817.000
0.02,31817.000
0.02,31818.000
0.02,55463.000
0.03,55463.000
0.03,55464.000
0.03,74035.000
0.04,74035.000
0.04,74036.000
0.04,99386.000
0.05,99386.000
0.05,99387.000
0.05,107069.000
0.06,107069.000
0.06,107070.000
0.06,131072.000
0.07,131072.000
0.07,131073.000
0.07,155039.000
0.08,155039.000
0.08,155040.000
0.08,180877.000
0.09,180877.000
0.09,180878.000
0.09,198576.000
0.11,198576.000
0.11,198577.000
0.11,202311.000
0.12,202311.000
0.12,202312.000
0.12,228405.000
0.13,228405.000
0.13,228406.000
0.13,253271.000
0.14,253271.000
0.14,253272.000
0.14,275449.000
0.15,275449.000
0.15,275450.000
0.15,300878.000
0.16,300878.000
0.16,300879.000
0.16,326711.000
0.17,326711.000
0.17,326712.000
0.17,352287.000
0.18,352287.000
0.18,352288.000
0.18,378291.000
0.19,378291.000
0.19,378292.000
0.19,404803.000
0.20,404803.000
0.20,404804.000
0.20,431057.000
0.21,431057.000
0.21,431058.000
0.21,456295.000
0.22,456295.000
0.22,456296.000
0.22,481392.000
0.23,481392.000
0.23,481393.000
0.23,508066.000
0.24,508066.000
0.24,508067.000
0.24,527703.000
0.25,527703.000
0.25,527704.000
0.25,551649.000
0.26,551649.000
0.26,551650.000
0.26,576648.000
0.27,576648.000
0.27,576649.000
0.27,601674.000
0.28,601674.000
0.28,601675.000
0.28,626220.000
0.29,626220.000
0.29,626221.000
0.29,650625.000
0.30,650625.000
0.30,650626.000
0.30,669674.000
0.39,669674.000
0.39,669675.000
0.39,691791.000
0.40,691791.000
0.40,691792.000
0.40,717561.000
0.41,717561.000
0.41,717562.000
0.41,744183.000
0.42,744183.000
0.42,744184.000
0.42,769918.000
0.43,769918.000
0.43,769919.000
0.43,795132.000
0.44,795132.000
0.44,795133.000
0.44,819573.000
0.45,819573.000
0.45,819574.000
0.45,844146.000
0.46,844146.000
0.46,844147.000
0.46,868998.000
0.47,868998.000
0.47,868999.000
0.47,893834.000
0.48,893834.000
0.48,893835.000
0.48,918747.000
0.49,918747.000
0.49,918748.000
0.49,942986.000
0.50,942986.000
0.50,942987.000
0.50,967565.000
0.51,967565.000
0.51,967566.000
0.51,991823.000
0.52,991823.000
0.52,991824.000
0.52,1000000.000


==> data/pressure.manual.stage_1.csv <==
0.52,991824.000
0.52,1000000.000
0.53,1000000.000
0.53,1000000.000
0.53,1000000.000
0.54,1000000.000
0.54,1000000.000
0.54,1000000.000
0.55,1000000.000
0.55,1000000.000
0.55,1000000.000
0.56,1000000.000
0.56,1000000.000
0.56,1000000.000
0.57,1000000.000
0.57,1000000.000
0.57,1000000.000
0.58,1000000.000
0.58,1000000.000
0.58,1000000.000
0.59,1000000.000
0.59,1000000.000
0.59,1000000.000
0.60,1000000.000
0.60,1000000.000
0.60,1000000.000
0.61,1000000.000
0.61,1000000.000
0.61,1000000.000
0.62,1000000.000
0.62,1000000.000
0.62,1000000.000
0.63,1000000.000
0.63,1000000.000
0.63,1000000.000
0.64,1000000.000
0.64,1000000.000
0.64,1000000.000
0.65,1000000.000
0.65,1000000.000
0.65,1000000.000
0.66,1000000.000
0.66,1000000.000
0.66,1000000.000
0.67,1000000.000
0.67,1000000.000
0.67,1000000.000
0.68,1000000.000
0.68,1000000.000
0.68,1000000.000
0.69,1000000.000
0.69,1000000.000
0.69,1000000.000
0.70,1000000.000
0.70,1000000.000
0.70,1000000.000
0.71,1000000.000
0.71,1000000.000
0.71,1000000.000
0.72,1000000.000
0.72,1000000.000
0.72,1000000.000
0.73,1000000.000
0.73,1000000.000
0.73,1000000.000
0.74,1000000.000
0.74,1000000.000
0.74,1000000.000
0.75,1000000.000
0.75,1000000.000
0.75,1000000.000
0.76,1000000.000
0.76,1000000.000
0.76,1000000.000
0.77,1000000.000
0.77,1000000.000
0.77,1000000.000
0.78,1000000.000
0.78,1000000.000
0.78,1000000.000
0.79,1000000.000
0.79,1000000.000
0.79,1000000.000
0.80,1000000.000
0.80,1000000.000
0.80,1000000.000
0.81,1000000.000
0.81,1000000.000
0.81,1000000.000
0.82,1000000.000
0.82,1000000.000
0.82,1000000.000
0.83,1000000.000
0.83,1000000.000
0.83,1000000.000
0.84,1000000.000
0.84,1000000.000
0.84,1000000.000
0.85,1000000.000
0.85,1000000.000
0.85,1000000.000
0.86,1000000.000
0.86,1000000.000
0.86,1000000.000
0.87,1000000.000
0.87,1000000.000
0.87,1000000.000
0.88,1000000.000
0.88,1000000.000
0.88,1000000.000
0.89,1000000.000
0.89,1000000.000
0.89,1000000.000
0.90,1000000.000
0.90,1000000.000
0.90,1000000.000
0.91,1000000.000
0.91,1000000.000
0.91,1000000.000
0.92,1000000.000
0.92,1000000.000
0.92,1000000.000
0.93,1000000.000
0.93,1000000.000
0.93,1000000.000
0.94,1000000.000
0.94,1000000.000
0.94,1000000.000


==> data/pressure.nolimit.stage_0.csv <==
0.00,0.000
0.00,9985.000
0.01,9985.000
0.01,9986.000
0.01,31810.000
0.02,31810.000
0.02,31811.000
0.02,54910.000
0.03,54910.000
0.03,54911.000
0.03,81276.000
0.04,81276.000
0.04,81277.000
0.04,107092.000
0.05,107092.000
0.05,107093.000
0.05,117502.000
0.06,117502.000
0.06,117503.000
0.06,142804.000
0.07,142804.000
0.07,142805.000
0.07,168737.000
0.08,168737.000
0.08,168738.000
0.08,194038.000
0.09,194038.000
0.09,194039.000
0.09,198397.000
0.10,198397.000
0.10,198398.000
0.10,202779.000
0.11,202779.000
0.11,202780.000
0.11,230172.000
0.12,230172.000
0.12,230173.000
0.12,256673.000
0.13,256673.000
0.13,256674.000
0.13,279128.000
0.14,279128.000
0.14,279129.000
0.14,305226.000
0.15,305226.000
0.15,305227.000
0.15,331936.000
0.16,331936.000
0.16,331937.000
0.16,357838.000
0.17,357838.000
0.17,357839.000
0.17,365427.000
0.20,365427.000
0.20,365428.000
0.20,382090.000
0.21,382090.000
0.21,382091.000
0.21,409910.000
0.22,409910.000
0.22,409911.000
0.22,437011.000
0.23,437011.000
0.23,437012.000
0.23,463331.000
0.24,463331.000
0.24,463332.000
0.24,491076.000
0.25,491076.000
0.25,491077.000
0.25,517367.000
0.26,517367.000
0.26,517368.000
0.26,538073.000
0.27,538073.000
0.27,538074.000
0.27,564143.000
0.28,564143.000
0.28,564144.000
0.28,591060.000
0.29,591060.000
0.29,591061.000
0.29,617735.000
0.30,617735.000
0.30,617736.000
0.30,644232.000
0.31,644232.000
0.31,644233.000
0.31,669071.000
0.32,669071.000
0.32,669072.000
0.32,672259.000
0.37,672259.000
0.37,672260.000
0.37,673353.000
0.38,673353.000
0.38,673354.000
0.38,698014.000
0.39,698014.000
0.39,698015.000
0.39,725277.000
0.40,725277.000
0.40,725278.000
0.40,752475.000
0.41,752475.000
0.41,752476.000
0.41,778731.000
0.42,778731.000
0.42,778732.000
0.42,804679.000
0.43,804679.000
0.43,804680.000
0.43,830363.000
0.44,830363.000
0.44,830364.000
0.44,856228.000
0.45,856228.000
0.45,856229.000
0.45,883087.000
0.46,883087.000
0.46,883088.000
0.46,909173.000
0.47,909173.000
0.47,909174.000
0.47,935392.000
0.48,935392.000
0.48,935393.000
0.48,959517.000
0.49,959517.000
0.49,959518.000
0.49,985197.000
0.50,985197.000
0.50,985198.000
0.50,1012911.000


==> data/pressure.nolimit.stage_1.csv <==
0.50,985198.000
0.50,1012911.000
0.51,1012911.000
0.51,1012912.000
0.51,1043752.000
0.52,1043752.000
0.52,1043753.000
0.52,1073834.000
0.53,1073834.000
0.53,1073835.000
0.53,1103499.000
0.54,1103499.000
0.54,1103500.000
0.54,1134679.000
0.55,1134679.000
0.55,1134680.000
0.55,1165769.000
0.56,1165769.000
0.56,1165770.000
0.56,1196998.000
0.57,1196998.000
0.57,1196999.000
0.57,1225455.000
0.58,1225455.000
0.58,1225456.000
0.58,1255649.000
0.59,1255649.000
0.59,1255650.000
0.59,1285144.000
0.60,1285144.000
0.60,1285145.000
0.60,1314118.000
0.61,1314118.000
0.61,1314119.000
0.61,1343437.000
0.62,1343437.000
0.62,1343438.000
0.62,1371229.000
0.63,1371229.000
0.63,1371230.000
0.63,1398216.000
0.64,1398216.000
0.64,1398217.000
0.64,1426896.000
0.65,1426896.000
0.65,1426897.000
0.65,1432064.000
0.78,1432064.000
0.78,1000001.000
0.78,1018848.000
0.79,1018848.000
0.79,1018849.000
0.79,1050031.000
0.80,1050031.000
0.80,1050032.000
0.80,1081944.000
0.81,1081944.000
0.81,1081945.000
0.81,1114055.000
0.82,1114055.000
0.82,1114056.000
0.82,1147417.000
0.83,1147417.000
0.83,1147418.000
0.83,1180520.000
0.84,1180520.000
0.84,1180521.000
0.84,1213269.000
0.85,1213269.000
0.85,1213270.000
0.85,1244540.000
0.86,1244540.000
0.86,1244541.000
0.86,1272687.000
0.87,1272687.000
0.87,1272688.000
0.87,1301949.000
0.88,1301949.000
0.88,1301950.000
0.88,1332868.000
0.89,1332868.000
0.89,1332869.000
0.89,1362321.000
0.90,1362321.000
0.90,1362322.000
0.90,1391841.000
0.91,1391841.000
0.91,1391842.000
0.91,1422704.000
0.92,1422704.000
0.92,1422705.000
0.92,1454821.000
0.93,1454821.000
0.93,1454822.000
0.93,1485936.000
0.94,1485936.000
0.94,1485937.000
0.94,1516871.000
0.95,1516871.000
0.95,1516872.000
0.95,1547596.000
0.96,1547596.000
0.96,1547597.000
0.96,1567936.000

